MultiXNet: Multiclass Multistage Multimodal Motion Prediction

One of the critical pieces of the self-driving puzzle is understanding the surroundings of a self-driving vehicle (SDV) and predicting how these surroundings will change in the near future. To address this task we propose MultiXNet, an end-to-end approach for detection and motion prediction based directly on lidar sensor data. This approach builds on prior work by handling multiple classes of traffic actors, adding a jointly trained second-stage trajectory refinement step, and producing a multimodal probability distribution over future actor motion that includes both multiple discrete traffic behaviors and calibrated continuous position uncertainties. The method was evaluated on large-scale, real-world data collected by a fleet of SDVs in several cities, with the results indicating that it outperforms existing state-of-the-art approaches.

==> MultiXNet_ Multiclass Multistage Multimodal Motion Prediction/notes.txt <==
Code examples how to rerun and recreate experiments/figures goes here.

# Main experiment branch
https://github.com/uber-atg/na/pull/32407

# Code change for unimodal ablation study
https://github.com/uber-atg/na/pull/61783

# Code for generating trajectory probability Q-Q plot data
https://github.com/uber-atg/na/pull/63876

# ROI-only abalation experiment
https://github.com/uber-atg/na/pull/65514

# Experiment sheet
https://docs.google.com/spreadsheets/d/1eoGZ3hWZdK_zkL78PGZ6SZcVGZUg5WeFyMG1bNxWiWM/edit#gid=539618963

# Network architecture diagram
https://docs.google.com/presentation/d/19K_FoDyvwImC-d7L5YwUe0Z3E1U1sGQKnJ9ybb3YvpE/edit#slide=id.p

# Command to generate the table rows from the spreadsheet
python publications/pnp/scripts/convert_to_table_row.py results.csv

# Models
## IN + unc
/mnt/logs/BLACK/perception/pnp-ral/atg4d-0.8recall-IN_unc-20-0423-0945
## IN + 2nd stage + uc
/mnt/logs/BLACK/perception/pnp-ral/atg4d-0.8recall-IN_2stage_unc-20-0423-0944
## Full model evaluated with NMS 0.5
/mnt/logs/BLACK/perception/pnp-ral/0507_atgfull_nms0.5
## Full model with tuned RD
/mnt/logs/BLACK/perception/pnp-ral/atg4d-0.8recall-full_model-tune_rd-20-0529-1012

# Models, re-trained for revision
## Full model
/mnt/qumulo-01/perc_pred/multinet/hcui2/031_ral/20-0809-1630-l2_moving_gt_mode-l2_by_intent_gt_mode-full
## IN + 2nd stage + uc (#61783)
/mnt/qumulo-01/perc_pred/multinet/hcui2/031_ral/20-0810-1620-l2_moving_gt_mode-l2_by_intent_gt_mode-unimodal_ablation

# Models, NuScene
### All info (PR, ckpt, metric number) in the following google spreadsheet, contact @shangxuan if you have any question.
https://docs.google.com/spreadsheets/d/1eoGZ3hWZdK_zkL78PGZ6SZcVGZUg5WeFyMG1bNxWiWM/edit?usp=sharing


==> notes.txt <==
Code examples how to rerun and recreate experiments/figures goes here.

# Main experiment branch
https://github.com/uber-atg/na/pull/32407

# Code change for unimodal ablation study
https://github.com/uber-atg/na/pull/61783

# Code for generating trajectory probability Q-Q plot data
https://github.com/uber-atg/na/pull/63876

# ROI-only abalation experiment
https://github.com/uber-atg/na/pull/65514

# Experiment sheet
https://docs.google.com/spreadsheets/d/1eoGZ3hWZdK_zkL78PGZ6SZcVGZUg5WeFyMG1bNxWiWM/edit#gid=539618963

# Network architecture diagram
https://docs.google.com/presentation/d/19K_FoDyvwImC-d7L5YwUe0Z3E1U1sGQKnJ9ybb3YvpE/edit#slide=id.p

# Command to generate the table rows from the spreadsheet
python publications/pnp/scripts/convert_to_table_row.py results.csv

# Models
## IN + unc
/mnt/logs/BLACK/perception/pnp-ral/atg4d-0.8recall-IN_unc-20-0423-0945
## IN + 2nd stage + uc
/mnt/logs/BLACK/perception/pnp-ral/atg4d-0.8recall-IN_2stage_unc-20-0423-0944
## Full model evaluated with NMS 0.5
/mnt/logs/BLACK/perception/pnp-ral/0507_atgfull_nms0.5
## Full model with tuned RD
/mnt/logs/BLACK/perception/pnp-ral/atg4d-0.8recall-full_model-tune_rd-20-0529-1012

# Models, re-trained for revision
## Full model
/mnt/qumulo-01/perc_pred/multinet/hcui2/031_ral/20-0809-1630-l2_moving_gt_mode-l2_by_intent_gt_mode-full
## IN + 2nd stage + uc (#61783)
/mnt/qumulo-01/perc_pred/multinet/hcui2/031_ral/20-0810-1620-l2_moving_gt_mode-l2_by_intent_gt_mode-unimodal_ablation

# Models, NuScene
### All info (PR, ckpt, metric number) in the following google spreadsheet, contact @shangxuan if you have any question.
https://docs.google.com/spreadsheets/d/1eoGZ3hWZdK_zkL78PGZ6SZcVGZUg5WeFyMG1bNxWiWM/edit?usp=sharing

